iSarcasm: A Dataset of Intended Sarcasm

We consider the distinction between intended and perceived sarcasm in the context of textual sarcasm detection. The former occurs when an utterance is sarcastic from the perspective of its author, while the latter occurs when the utterance is interpreted as sarcastic by the audience. We show the limitations of previous labelling methods in capturing intended sarcasm and introduce the iSarcasm dataset of tweets labeled for sarcasm directly by their authors. Examining the state-of-the-art sarcasm detection models on our dataset showed low performance compared to previously studied datasets, which indicates that these datasets might be biased or obvious and sarcasm could be a phenomenon under-studied computationally thus far. By providing the iSarcasm dataset, we aim to encourage future NLP research to develop methods for detecting sarcasm in text as intended by the authors of the text, not as labeled under assumptions that we demonstrate to be sub-optimal.

==> dropbox.txt <==
\subsection{Consent Form}
\subsubsection{Who we are}
The research is being run by the
%"Social Media Analysis and Support for Humanities"
[name of our research group] research group 
in the
% School of Informatics at the University of Edinburgh.
[name of our institution].
We build computational tools that extract insight from social media.

We welcome any question or comment at
%silviu.oprea@ed.ac.uk
[contact email].
%
\subsubsection{You will be asked to}
We are investigating how Twitter users use sarcasm. In this study we will ask you to fill out a survey that should take about 8 minutes:
\begin{enumerate}
    \item Log into your own Twitter account and provide links to 4 tweets you have written in the past. One sarcastic, 3 not sarcastic.
    \item For the sarcastic tweet, tell us:
    \begin{enumerate}
        \item What makes it sarcastic;
        \item How you would say the same thing non-sarcastically.
    \end{enumerate}
    \item Your gender, age and location.
\end{enumerate}
%
\subsubsection{How will the data be used?}
We will use the information you provide for our own research on sarcasm detection. The research will involve:
\begin{enumerate}
    \item Collecting data from your profile that is publicly available;
    \item Showing the links to the tweets that you provide to third-party annotators, to see if they understand your sarcasm.
\end{enumerate}
The IDs of the tweets that you provide could be posted online as part of open science, to help other researchers better understand sarcasm. Note that using these tweet IDs, it is possible to gather publicly available data from your profile, including your handle and historical tweets. You can easily prevent this in the future by deleting a specific tweet, which will make your profile inaccessible using the ID of the deleted tweet.

All other data will be kept private on our servers at the University of Edinburgh. Thus, we will NOT make public:
\begin{enumerate}
    \item Any explanation about the sarcastic tweet;
    \item Your gender, age and location.
\end{enumerate}
Your data could also appear in academic publications. We will always hide your Twitter handle, everywhere we publish your data.
%
\subsubsection{Right to withdraw}
You may withdraw from the study at any time and for any reason.

To withdraw while filling in the survey, simply close the web page. No data will be collected from you in such a scenario and you will not be paid.
To withdraw after filling in the survey, you may always delete a specific tweet from your profile. As a result, neither the deleted tweet, nor anything on your profile, will be available via the ID of the deleted tweet. It will be possible, however, to gather public data from your profile based on the text of the deleted tweet, at least as long as that text is cached by search engines.
If you have any questions about what you've just read, please feel free to contact [contact name] at [contact email].

Under these conditions, do you agree to participate in this study?
%
